glass: ordered set data structure for client-side order books

The "ordered set" abstract data type with operations "insert", "erase", "find", "min", "max", "next" and "prev" is ubiquitous in computer science. It is usually implemented with red-black trees, $B$-trees, or $B^+$-trees. We present our implementation of ordered set based on a trie. It only supports integer keys (as opposed to keys of any strict weakly ordered type) and is optimized for market data, namely for what we call sequential locality. The following is the list of what we believe to be novelties: * Cached path to exploit sequential locality, and fast truncation thereof on erase operation; * A hash table (or, rather, a cache table) with hard O(1) time guarantees on any operation to speed up key lookup (up to a pre-leaf node); * Hardware-accelerated "find next/previous set bit" operations with BMI2 instruction set extension on x86-64; * Order book-specific features: the preemption principle and the tree restructure operation that prevent the tree from consuming too much memory. We achieve the following speedups over C++'s standard std::map container: 6x-20x on modifying operations, 30x on lookup operations, 9x-15x on real market data, and a more modest 2x-3x speedup on iteration. In this paper, we discuss our implementation.

==> bench/br_DATA_all.txt <==
1 10.09371 9.76625
2 10.21290 9.15044
3 10.53399 9.37640
4 10.62742 9.02140
5 10.33410 8.66075
6 11.17544 9.12743
7 10.03934 8.33831
8 10.59438 8.76075
9 11.85658 9.22787
10 12.73525 9.74879
11 13.35933 10.42076
12 13.00359 10.12464
13 13.39451 11.39307
14 13.42527 11.03515
15 13.55501 11.28782
16 12.49372 11.65402
17 13.03397 11.94844
18 13.24291 12.24528
19 13.74265 12.40620
20 13.43051 12.41102
21 13.85663 12.17133
22 14.58778 13.43690
23 15.43466 13.05445
24 15.66748 13.27085
25 14.85363 13.07178
26 15.29086 12.93553
27 15.33604 13.26821
28 16.59227 15.66355
29 16.52650 14.80826
30 14.15140 13.89551
31 14.73684 13.23651
32 14.89154 14.12104


==> bench/br_DATA_iter.txt <==
1 2.01590 1.90803
2 2.17757 2.08729
3 2.14078 2.09435
4 2.11457 2.04030
5 2.09272 2.06601
6 2.16998 2.06394
7 2.14796 2.09966
8 2.11327 2.13333
9 2.24871 2.17794
10 2.30315 2.24290
11 2.34972 2.24233
12 2.33150 2.21428
13 2.40015 2.26723
14 2.47862 2.21634
15 2.53217 2.15723
16 2.66015 2.24176
17 2.76515 2.28497
18 2.89691 2.36468
19 2.96432 2.46948
20 3.08158 2.57766
21 3.10155 2.67255
22 3.21255 2.71269
23 3.28392 2.83266
24 3.30093 2.90908
25 3.40105 3.02076
26 3.43365 3.10626
27 3.45737 3.26513
28 3.57577 3.28920
29 3.58241 3.35082
30 3.53786 3.39874
31 3.59019 3.47585
32 3.63576 3.47658


==> bench/br_SYNTH_ERASE.txt <==
1 17.50043 16.21532
2 18.87062 15.89636
3 17.42479 14.68123
4 17.92246 14.29576
5 16.26214 13.77755
6 16.50805 13.29934
7 16.33115 11.96312
8 13.95838 11.57491
9 13.69008 10.44607
10 12.12600 9.44193
11 11.51362 9.15359
12 11.23474 8.75608
13 11.47876 9.01565
14 11.31842 8.25539
15 11.22909 8.09163
16 10.56384 8.10368
17 10.17479 8.13043
18 9.68252 7.71946
19 10.60067 7.78770
20 10.41250 7.73900
21 9.69075 7.14983
22 10.81088 7.75183
23 10.24122 7.07854
24 9.85638 7.06972
25 9.99592 6.90842
26 9.80134 6.90636
27 10.05628 7.02592
28 10.15633 7.13343
29 10.60042 7.15167
30 10.04316 7.22124
31 10.04850 6.85912
32 8.91028 6.12814


==> bench/br_SYNTH_FIND_E.txt <==
1 33.20171 32.32881
2 40.87575 37.47540
3 40.27009 38.39662
4 45.07426 42.11260
5 51.25004 47.69542
6 55.69035 51.53009
7 56.44800 53.57885
8 55.47693 52.92095
9 55.97702 53.87891
10 54.74941 52.86233
11 58.43794 55.60711
12 56.95066 53.22801
13 59.78890 56.68734
14 59.40306 56.34044
15 61.57686 57.54164
16 62.17804 58.43947
17 57.41515 53.20799
18 65.11679 59.63306
19 66.86157 60.26926
20 65.45170 59.40563
21 65.57762 58.46739
22 65.29962 57.12276
23 68.79244 56.83694
24 70.60019 59.37240
25 71.73212 59.26356
26 74.86553 60.20761
27 76.81722 61.48332
28 84.36976 65.76420
29 89.61323 68.26892
30 75.47069 58.05749
31 76.99619 59.65358
32 81.99287 54.23561


==> bench/br_SYNTH_FIND_NE.txt <==
1 12.09257 11.75272
2 16.49274 14.64799
3 18.79804 17.76664
4 20.78318 20.84739
5 22.69039 26.28338
6 25.85245 21.63479
7 27.25631 24.99649
8 27.12459 23.49542
9 26.38293 25.80496
10 27.29803 26.29563
11 24.90044 25.14035
12 28.40414 25.29473
13 26.54033 25.88933
14 27.50086 26.44257
15 29.09712 28.26929
16 27.42681 25.86894
17 26.71220 25.57306
18 28.96196 27.24515
19 30.86856 26.90628
20 27.72626 25.51398
21 27.65801 24.97046
22 29.13568 25.92827
23 29.28202 25.74473
24 29.06244 25.81653
25 27.35546 23.34554
26 29.20002 24.84656
27 30.16913 22.76495
28 34.84842 28.06675
29 35.86924 29.14241
30 30.29195 24.78735
31 32.57525 26.14802
32 36.28561 28.02053


==> bench/br_SYNTH_INSERT.txt <==
1 16.83086 13.88178
2 12.36062 11.68758
3 14.79535 13.41294
4 15.91673 15.09813
5 15.88273 14.46038
6 16.06376 15.39880
7 15.91005 15.82138
8 15.54901 15.33933
9 15.86037 15.86310
10 16.81498 16.52842
11 16.90007 16.79168
12 15.41254 15.87086
13 15.74173 15.65899
14 13.77195 15.84080
15 15.61294 16.05150
16 15.17714 15.79527
17 16.01818 16.11503
18 16.31513 16.44225
19 16.47540 16.68839
20 15.60167 16.00363
21 16.96785 16.39324
22 16.91264 16.53358
23 17.85419 16.78510
24 18.07351 16.77637
25 19.01682 17.48465
26 20.19276 17.70635
27 19.82867 17.42719
28 19.98290 17.20557
29 19.91367 17.41021
30 19.86416 17.20895
31 19.96791 17.23881
32 21.16900 15.68419


==> moex-edge.txt <==
0 160794
1 116904
2 72138
3 63425
4 57367
5 39155
6 31483
7 25277
8 20466
9 19738
10 25753
11 16256
12 9522
13 8374
14 8183
15 10370
16 9075
17 2855
18 1669
19 2003
20 6949
21 5029
22 3061
23 1864
24 1200
25 1267
26 1000
27 691
28 1113
29 1730
30 888
31 903
32 1044
33 964
34 981
35 923
36 822
37 746
38 698
39 684
40 581
41 467
42 430
43 430
44 510
45 545
46 397
47 410
48 425
49 584
50 682
51 735
52 669
53 542
54 746
55 817
56 883
57 969
58 796
59 770
60 676
61 574
62 456
63 517
64 511
65 437
66 315
67 327
68 401
69 382
70 349
71 307
72 314
73 347
74 383
75 431
76 306
77 269
78 302
79 341
80 520
81 546
82 238
83 236
84 342
85 477
86 279
87 217
88 333
89 521
90 250
91 255
92 308
93 345
94 281
95 284
96 173
97 161
98 187
99 238


==> moex-seq.txt <==
0 148269
1 234430
2 70320
3 43656
4 39790
5 27746
6 17890
7 14766
8 12702
9 12011
10 33571
11 9483
12 6543
13 5244
14 5057
15 11987
16 4496
17 3057
18 2942
19 2968
20 13191
21 4768
22 3039
23 1713
24 1337
25 1811
26 1441
27 1132
28 1128
29 1273
30 1761
31 948
32 834
33 940
34 768
35 968
36 762
37 712
38 646
39 635
40 1049
41 578
42 493
43 472
44 619
45 626
46 620
47 615
48 628
49 570
50 2133
51 579
52 509
53 553
54 535
55 649
56 576
57 544
58 529
59 503
60 1706
61 310
62 303
63 337
64 323
65 376
66 303
67 268
68 322
69 309
70 573
71 233
72 178
73 255
74 180
75 284
76 267
77 246
78 273
79 198
80 429
81 327
82 339
83 194
84 252
85 355
86 224
87 392
88 183
89 276
90 1500
91 145
92 217
93 164
94 107
95 190
96 157
97 113
98 270
99 213


==> pdunnoMINUS.txt <==
1 0.032820568075615585
2 0.0030010183546158972
3 0.0002077770464810347
4 1.156307568726599e-05
5 5.376793120870935e-07
6 2.1464962113432182e-08
7 7.505810193977734e-10
8 2.3346113820520827e-11
9 6.538536498142647e-13
10 1.6653155931177768e-14


==> pdunnoPLUS.txt <==
1 0.06908820294481566
2 0.00422879476033311
3 0.00021929997279168667
4 9.739418262766364e-06
5 3.764395151151234e-07
6 1.2851045005923822e-08
7 3.923851243925469e-10
8 1.0828893337588852e-11
9 2.724487302430134e-13
10 6.217248937900877e-15

